Parallel Proof-of-Work with Concrete Bounds

Authorization is challenging in distributed systems that cannot rely on the identification of nodes. Proof-of-work offers an alternative gate-keeping mechanism, but its probabilistic nature is incompatible with conventional security definitions. Recent related work establishes concrete bounds for the failure probability of Bitcoin's sequential proof-of-work mechanism. We propose a family of state replication protocols using parallel proof-of-work. Our bottom-up design from an agreement sub-protocol allows us to give concrete bounds for the failure probability in adversarial synchronous networks. After the typical interval of 10 minutes, parallel proof-of-work offers two orders of magnitude more security than sequential proof-of-work. This means that state updates can be sufficiently secure to support commits after one block (i.e., after 10 minutes), removing the risk of double-spending in many applications. We offer guidance on the optimal choice of parameters for a wide range of network and attacker assumptions. Simulations show that the proposed construction is robust against violations of design assumptions.

==> hotpow-withholding-mc.csv <==
quorum_size,alpha,iterations,share_of_blocks,share_of_votes
51,0.,1000000,0.,0.
51,0.05,1000000,0.052619,0.00366554901961
51,0.1,1000000,0.109348,0.0131052745098
51,0.15,1000000,0.169295,0.0287994901961
51,0.2,1000000,0.232837,0.0515907647059
51,0.25,1000000,0.299663,0.0820072941176
51,0.3,1000000,0.369189,0.120800686275
51,0.35,1000000,0.437849,0.167346490196
51,0.4,1000000,0.507382,0.222518588235
51,0.45,1000000,0.576411,0.286422294118
51,0.5,1000000,0.642454,0.357655372549


==> mc-py/bounded-failure-wide.csv <==
interval,k.10.1,runtime.10.1,k.25.1,runtime.25.1,k.33.1,runtime.33.1,k.10.2,runtime.10.2,k.25.2,runtime.25.2,k.33.2,runtime.33.2,k.10.3,runtime.10.3,k.25.3,runtime.25.3,k.33.3,runtime.33.3,k.10.4,runtime.10.4,k.25.4,runtime.25.4,k.33.4,runtime.33.4
1,55,55,nan,nan,nan,nan,403,403,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.4142135623731,13,18.3847763108502,nan,nan,nan,nan,42,59.39696961967,nan,nan,nan,nan,83,117.379725676967,nan,nan,nan,nan,131,185.261976670875,nan,nan,nan,nan
2,6,12,54,108,nan,nan,18,36,nan,nan,nan,nan,33,66,nan,nan,nan,nan,49,98,nan,nan,nan,nan
2.82842712474619,4,11.3137084989848,17,48.0832611206852,164,463.862048458375,11,31.1126983722081,68,192.333044482741,nan,nan,19,53.7401153701776,144,407.293505963451,nan,nan,28,79.1959594928933,nan,nan,nan,nan
4,3,12,11,44,35,140,8,32,33,132,167,668,13,52,63,252,nan,nan,19,76,97,388,nan,nan
5.65685424949238,3,16.9705627484771,8,45.254833995939,21,118.79393923934,6,33.9411254969543,22,124.450793488832,71,401.636651713959,10,56.5685424949238,40,226.274169979695,143,808.93015767741,15,84.8528137423857,60,339.411254969543,nan,nan
8,3,24,7,56,16,128,6,48,18,144,48,384,9,72,31,248,88,704,12,96,45,360,135,1080
11.3137084989848,2,22.6274169979695,6,67.8822509939086,13,147.078210486802,5,56.5685424949238,15,169.705627484771,38,429.920922961421,8,90.5096679918781,26,294.156420973604,67,758.018469431979,11,124.450793488832,38,429.920922961421,99,1120.05714139949
16,2,32,6,96,12,192,5,80,14,224,33,528,7,112,23,368,57,912,10,160,33,528,83,1328
22.6274169979695,2,45.254833995939,5,113.137084989848,11,248.901586977665,4,90.5096679918781,13,294.156420973604,30,678.822509939086,7,158.391918985787,22,497.803173955329,51,1153.99826689645,9,203.646752981726,31,701.449926937055,74,1674.42885784974
32,2,64,5,160,11,352,4,128,13,416,29,928,7,224,21,672,48,1536,9,288,29,928,69,2208
45.254833995939,2,90.5096679918781,5,226.274169979695,10,452.54833995939,4,181.019335983756,12,543.058007951269,27,1221.88051789035,6,271.529003975634,20,905.096679918781,46,2081.7223638132,9,407.293505963451,28,1267.13535188629,66,2986.81904373198
64,2,128,5,320,10,640,4,256,12,768,27,1728,6,384,20,1280,45,2880,9,576,28,1792,64,4096
90.5096679918781,2,181.019335983756,5,452.54833995939,10,905.096679918781,4,362.038671967512,12,1086.11601590254,26,2353.25136778883,6,543.058007951269,19,1719.68369184568,44,3982.42539164264,8,724.077343935025,27,2443.76103578071,62,5611.59941549644
128,2,256,5,640,10,1280,4,512,12,1536,26,3328,6,768,19,2432,43,5504,8,1024,27,3456,61,7808


==> sim/attacker.csv <==
attacker,share.blocks.realistic-exponential,share.blocks.low.realistic-exponential,share.blocks.high.realistic-exponential,share.votes.realistic-exponential,share.votes.low.realistic-exponential,share.votes.high.realistic-exponential
0,0,0,0,0,0,0
0.05,0.0519371032714844,0.04551757151455,0.0583566350284187,0.00360847921932445,0.00313860760166539,0.00407835083698351
0.1,0.108894348144531,0.100119710481776,0.117668985807287,0.0130281635359222,0.0120512220598609,0.0140051050119835
0.15,0.170238494873047,0.158425666187684,0.18205132355841,0.0290885626101026,0.0270925528615996,0.0310845723586057
0.2,0.2333984375,0.221035571086036,0.245761303913964,0.0518293193742341,0.0489781018349158,0.0546805369135523
0.25,0.301376342773438,0.287333703679402,0.315418981867473,0.0827891031901042,0.0788858700616503,0.0866923363185581
0.3,0.369022369384766,0.353844571519643,0.384200167249888,0.121081258736405,0.116033368477154,0.126129148995656
0.35,0.438026428222656,0.422788111987308,0.453264744458005,0.168220146029603,0.162078305373257,0.17436198668595
0.4,0.508712768554688,0.494360369975296,0.523065167134079,0.227225658940334,0.219791047099784,0.234660270780884
0.45,0.577747344970703,0.563396452043565,0.592098237897841,0.313948388193168,0.306946766599195,0.320950009787141
0.5,0.648097991943359,0.634718388973906,0.661477594912812,0.441184922760608,0.433791014762751,0.448578830758465


==> sim/churn.csv <==
churn,mean.interval.proposed.exponential,mean.interval.low.proposed.exponential,mean.interval.high.proposed.exponential,mean.interval.nc-slow.exponential,mean.interval.low.nc-slow.exponential,mean.interval.high.nc-slow.exponential
0,602.128691157,599.541005917891,604.716376396109,600.624274157812,586.760129378265,614.48841893736
0.1,668.675031615844,666.198298357527,671.15176487416,669.749926780766,649.518735509883,689.981118051649
0.2,751.866885735109,748.221143168959,755.51262830126,752.274156207813,731.931350372829,772.616962042796
0.3,860.153535919422,855.966849675126,864.340222163717,862.440903722078,836.090953528408,888.790853915748
0.4,1003.32627128147,999.378753958025,1007.27378860491,1001.24979819467,976.322196773257,1026.17739961609
0.5,1206.47055812531,1201.64900693362,1211.29210931701,1191.19964259406,1158.78610964801,1223.61317554012


==> sim/failure.csv <==
failure,mean.interval.proposed.exponential,mean.interval.low.proposed.exponential,mean.interval.high.proposed.exponential,mean.interval.nc-slow.exponential,mean.interval.low.nc-slow.exponential,mean.interval.high.nc-slow.exponential
0,602.128691157,599.541005917891,604.716376396109,600.624274157812,586.760129378265,614.48841893736
0.1,603.756480634141,601.33633290837,606.176628359912,667.901557944078,645.640956632671,690.162159255485
0.2,605.438663998922,602.838058688533,608.03926930931,750.714243214297,725.620824847822,775.807661580771
0.3,607.486064144016,605.22279770507,609.749330582961,859.209585793578,830.095410656959,888.323760930198
0.4,609.979671838094,607.110311059774,612.849032616414,1005.31615729575,978.112194544117,1032.52012004738
0.5,613.838487015391,611.138720130599,616.538253900183,1201.14668523516,1164.55131624489,1237.74205422542


==> sim/latency.csv <==
latency,mean.interval.proposed.exponential,mean.interval.low.proposed.exponential,mean.interval.high.proposed.exponential,mean.interval.nc-slow.exponential,mean.interval.low.nc-slow.exponential,mean.interval.high.nc-slow.exponential
0.25,600.37270388725,597.804023948161,602.941383826339,598.425163404766,580.78887657038,616.061450239151
0.5,600.920047486,598.189162563237,603.650932408763,600.201412513453,580.523600945205,619.879224081701
1,601.771585988625,599.01083649954,604.53233547771,600.517099670609,583.851101472941,617.183097868278
2,603.916886740719,601.471197783331,606.362575698107,600.624274157812,586.760129378265,614.48841893736
4,607.625419296953,605.266521719853,609.984316874054,603.780328764328,584.793632066355,622.767025462301
8,615.208439631047,612.615128526543,617.801750735551,608.883195826234,589.224397777651,628.541993874818
16,630.559765593281,627.963296463596,633.156234722967,615.536173678406,597.950599587082,633.12174776973


==> sim/size.csv <==
size,mean.interval.proposed.exponential,mean.interval.low.proposed.exponential,mean.interval.high.proposed.exponential,messages.proposed.exponential,messages.low.proposed.exponential,messages.high.proposed.exponential,messages.rel.proposed.exponential,messages.rel.low.proposed.exponential,messages.rel.high.proposed.exponential,mean.interval.nc-slow.exponential,mean.interval.low.nc-slow.exponential,mean.interval.high.nc-slow.exponential,messages.nc-slow.exponential,messages.low.nc-slow.exponential,messages.high.nc-slow.exponential,messages.rel.nc-slow.exponential,messages.rel.low.nc-slow.exponential,messages.rel.high.nc-slow.exponential
8192,601.926028212484,599.587887619056,604.264168805912,214095.234375,214014.797588346,214175.671161654,1.02463894851326,1.02425398588324,1.02502391114328,600.721958555703,581.150230682007,620.293686429399,4125.359375,4117.40841541431,4133.31033458569,1.00324887524319,1.00131527612216,1.00518247436423
4096,602.456868691109,599.905588748342,605.008148633876,214089.1875,214001.008675381,214177.366324619,1.0246100087582,1.02418799348821,1.02503202402819,604.540350672297,585.825493719238,623.255207625355,4125.90625,4119.46959023822,4132.34290976178,1.00338187013619,1.00181653459101,1.00494720568137
2048,601.905122465578,599.559708107905,604.250536823251,214093.0625,214019.444786854,214166.680213146,1.02462855413095,1.02427622692287,1.02498088133903,600.533029866047,581.199390067545,619.866669664549,4125.375,4117.96278185846,4132.78721814154,1.00325267509728,1.00145009286441,1.00505525733014
1024,602.128691157,599.541005917891,604.716376396109,214079.546875,213997.019780173,214162.073969827,1.02456386966551,1.02416890302408,1.02495883630694,600.624274157812,586.760129378265,614.48841893736,4126.90625,4118.86112103895,4134.95137896105,1.00362506079767,1.00166856056395,1.00558156103138
512,602.299680269781,599.612031980804,604.987328558758,214081.6875,213989.852325669,214173.522674331,1.02457411448836,1.02413460028461,1.02501362869211,601.816869355937,584.681516845071,618.952221866804,4125.78125,4117.74560095617,4133.81689904383,1.0033514713035,1.00139727649712,1.00530566610988
256,602.273095469078,600.035720287059,604.510470651097,214080.03125,214007.495722383,214152.566777617,1.02456618783711,1.02421903986362,1.0249133358106,602.520853177312,585.35560092694,619.686105427685,4125.5625,4117.78595120821,4133.33904879179,1.0032982733463,1.00140708930161,1.005189457391
128,602.051530989391,599.581731836929,604.521330141852,214044.09375,213969.413664227,214118.773835773,1.0243941944608,1.02403678284075,1.02475160608084,603.800428617531,582.417783623941,625.183073611121,4126.15625,4118.04695149629,4134.26554850371,1.00344266780156,1.00147056213431,1.0054147734688
64,602.497335019469,599.910141932522,605.084528106416,213998.109375,213913.46074239,214082.75800761,1.02417411771885,1.02376899760413,1.02457923783357,603.389678664203,584.360116754128,622.419240574279,4125.40625,4119.2208038201,4131.5916961799,1.00326027480545,1.00175603205742,1.00476451755348
32,601.956299011828,599.155494569523,604.757103454133,213896.3125,213825.54981272,213967.07518728,1.02368692778551,1.02334826445328,1.02402559111775,601.508418790375,585.432490350084,617.584347230666,4124.953125,4118.11489565641,4131.79135434359,1.00315007903696,1.00148708551955,1.00481307255438
16,602.099123771141,599.454988519388,604.743259022893,213720.859375,213639.589879954,213802.128870046,1.02284722621047,1.02245827831916,1.02323617410179,601.061363868984,584.978339307119,617.14438843085,4124.5,4117.63888897886,4131.36111102114,1.00303988326848,1.00137132514077,1.00470844139619
8,602.128743594562,599.580074842777,604.677412346348,213349.875,213263.294510538,213436.455489462,1.02107173110885,1.02065736531531,1.02148609690238,604.355248439656,585.90153875496,622.808958124353,4123.65625,4117.56517729754,4129.74732270246,1.00283469114786,1.00135339914823,1.00431598314749
4,601.496319410234,598.545592650367,604.447046170102,212631.515625,212549.316460213,212713.714789787,1.01763373307585,1.01724033587567,1.01802713027604,601.658525685844,584.433788032131,618.883263339556,4122.5,4116.92338214805,4128.07661785195,1.00255350194553,1.0011973205613,1.00390968332975
2,601.644336653984,598.477261687851,604.811411620118,211345.765625,211281.699216203,211409.832033797,1.01148025874983,1.0111736431545,1.01178687434515,600.811588750547,582.302221879049,619.320955622045,4118.953125,4113.67503164686,4124.23121835314,1.00169093506809,1.0004073520542,1.00297451808199


==> voting-safe0-bound.csv <==
x,k.3,k.6,k.9,k.12
1,29,60,90,121
1.4142135623731,16,33,50,66
2,10,21,31,42
2.82842712474619,7,14,22,29
4,5,11,16,22
5.65685424949238,4,9,13,17
8,3,7,11,14
11.3137084989848,3,6,9,12
16,2,5,8,10
22.6274169979695,2,4,7,9
32,2,4,6,8
45.254833995939,1,3,5,7
64,1,3,5,7
90.5096679918781,1,3,4,6
128,1,3,4,6

